Skyrme N2LO pseudo-potential for calculations of properties of atomic nuclei

We present recent developments obtained in the so-called N2LO extension of the usual Skyrme pseudo-potential. In particular, we discuss the isovector splitting mass in infinite nuclear matter and the pairing gaps of selected semi-magic even-even nuclei.

==> plots/expCa.dat <==
17	20	37	296127.872	0.629	1.118767
18	20	38	313121.634	0.19	1.849133
19	20	39	326417.13	0.585	1.169767
20	20	40	342052.16	0.04	3.636122
21	20	41	350414.946	0.123	1.558957
22	20	42	361895.646	0.168	1.7739185
23	20	43	369828.509	0.215	1.599164
24	20	44	380959.7	0.308	1.8582055
25	20	45	388374.48	0.36	1.491404
26	20	46	398772.068	2.3	1.56062
27	20	47	406048.416	2.35	1.338154
28	20	48	416001.072	0.144	2.4031125
29	20	49	421147.503	0.196	0.607108
30	20	50	427508.15	1.5	0.770006
31	20	51	432328.785	20.4	0.587584


==> plots/expNi.dat <==
26	28	54	453168.324	48.6	1.739893
27	28	55	467351.94	0.77	1.229698
28	28	56	483994.952	0.56	3.1976765
29	28	57	494242.611	0.627	0.984286
30	28	58	506458.842	0.464	1.6084855
31	28	59	515458.102	0.472	1.194239
32	28	60	526845.84	0.48	1.783801
33	28	61	534665.976	0.488	1.38787
34	28	62	545261.852	0.496	1.879055
35	28	63	552099.618	0.504	1.409836
36	28	64	561757.056	0.576	1.7796745
37	28	65	567855.145	0.585	1.427147
38	28	66	576807.528	1.386	1.5723305
39	28	67	582615.25	1.206	0.992358
40	28	68	590407.688	2.72	1.6031475
41	28	69	594993.831	3.45	1.360198
42	28	70	602300.37	2.1	1.5214165
43	28	71	606564.076	2.13	1.313705
44	28	72	613455.192	2.16	1.468856


==> plots/expPb.dat <==
97	82	179	1378562.951	71.6	1.230918
98	82	180	1390614.48	14.4	1.396321
99	82	181	1399873.367	72.4	1.260267
100	82	182	1411652.788	12.74	1.4812095
101	82	183	1420469.79	27.45	1.367304
102	82	184	1432021.4	12.88	1.495295
103	82	185	1440582.42	16.65	1.325551
104	82	186	1451794.542	11.16	1.417932
105	82	187	1460170.8	5.049	1.261525
106	82	188	1471070.108	11.28	1.382348
107	82	189	1479204.72	34.02	1.237494
108	82	190	1489814.32	13.3	1.3595015
109	82	191	1497704.917	38.2	1.255171
110	82	192	1508105.856	11.52	1.350214
111	82	193	1515806.367	50.18	1.191816
112	82	194	1525890.51	17.46	1.2535665
113	82	195	1533467.52	23.4	1.070935
114	82	196	1543186.4	13.72	1.129787
115	82	197	1550645.706	5.516	0.956713
116	82	198	1560018.438	13.86	1.059853
117	82	199	1567271.464	9.95	0.918555
118	82	200	1576361.6	10	1.004958
119	82	201	1583441.82	22.11	0.835928
120	82	202	1592193.896	3.838	0.917495
121	82	203	1599110.982	6.09	0.738826
122	82	204	1607505.72	1.224	0.831609
123	82	205	1614237.24	1.23	0.677597
124	82	206	1622323.954	1.236	0.67441
125	82	207	1629061.848	1.242	0.314929
126	82	208	1636429.6	1.248	1.715169
127	82	209	1640367.014	1.881	0.623901
128	82	210	1645552.23	1.47	0.6753285
129	82	211	1649386.789	2.743	0.646398
130	82	212	1654514.144	2.12	0.70089
131	82	213	1658239.719	10.65	0.662441


==> plots/expSn.dat <==
53	50	103	859197.881	72.1	1.31086	0.088369363
54	50	104	871926.744	6.24	1.4733335	0.036646284
55	50	105	881708.94	4.2	1.152393	0.005864887
56	50	106	893795.922	5.3	1.428523	0.006297271
57	50	107	903025.858	5.35	1.199561	0.00655248
58	50	108	914654.916	5.4	1.498429	0.00713231
59	50	109	923287.116	7.63	1.325127	0.010799509
60	50	110	934569.57	14.3	1.5567975	0.015058049
61	50	111	942738.429	5.55	1.309468	0.009055573
62	50	112	953526.224	0.56	1.5221315	0.002955077
63	50	113	961269.756	1.695	1.278421	0.001792929
64	50	114	971570.13	1.026	1.3762845	0.001330764
65	50	115	979117.935	0	1.007858	0.000516268
66	50	116	988681.456	0.116	1.3101865	0.000261174
67	50	117	995624.604	0.468	1.19163		0.000527337
68	50	118	1004951.012	0.472	1.4214945	0.000636387
69	50	119	1011434.431	0.714	1.310715	0.000892128
70	50	120	1020539.28	0.96	1.467283	0.001132831
71	50	121	1026709.563	0.968	1.322526	0.00162967
72	50	122	1035524.898	2.44	1.4346105	0.002775024
73	50	123	1041471.012	2.46	1.271539	0.002790343
74	50	124	1049960.204	0.992	1.377823	0.001657397
75	50	125	1055693.75	1	1.228301	0.005162133
76	50	126	1063883.898	10.08	1.331463	0.011298796
77	50	127	1069411.12	10.16	1.217485	0.014453678
78	50	128	1077373.312	17.92	1.3229285	0.020989007
79	50	129	1082689.647	19.35	1.140374	0.021349138
80	50	130	1090286.73	2.08	1.193244	0.010423898
81	50	131	1095497.325	6.55	1.066272	0.006789139
82	50	132	1102840.464	2.904	2.47075		0.004537802
83	50	133	1105242.103	2.394	0.613849	0.003228808
84	50	134	1108871.44	3.216	0.679016	0.003766394

